Perspectives-Observer-Transparency -- A Novel Paradigm for Modelling the Human in Human-To-Anything Interaction Based on a Structured Review of the Human Digital Twin

Modern modelling approaches fail when it comes to understanding rather than pure supervision of human behavior. As humans become more and more integrated into human-to-anything interactions, the understanding of the human as a whole becomes critical. In this paper, we conduct a structured review of the human digital twin to indicate where modern paradigms fail to model the human agent. Particularly, the mechanistic viewpoint limits the usability of human and general digital twins. Instead, we propose a novel way of thinking about models, states, and their relations: Perspectives-Observer-Transparency. The modelling paradigm indicates how transparency - or whiteness - relates to the abilities of an observer, which again allows to model the penetration depth of a system model into the human psyche. The split in between the human's outer and inner states is described with a perspectives model, featuring the introperspective and the exteroperspective. We explore this novel paradigm by employing two recent scenarios from ongoing research and give examples to emphasize specific characteristics of the modelling paradigm.

==> models.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%2345678901234567890123456789012345678901234567890123456789012345678901234567890
%        1         2         3         4         5         6         7         8

* : mechanistic
** : (H)DT

----------------------------------------
Emotion 
from 
Heart Rate Variability

Heart rate variability monitoring for emotion and disorders of emotion
https://iopscience.iop.org/article/10.1088/1361-6579/ab1887
----------------------------------------
Motion 
from 
Video*

The digital twin implementation for linking the virtual representation of human-based production tasks to their physical counterpart in the factory-floor
https://doi.org/10.1080/0951192X.2018.1529430
----------------------------------------
Presence / Seat Occupancy
from
Heart Rate and Respiratory Rate*

The field of human building interaction for convergent research and innovation for intelligent built environments
https://www.nature.com/articles/s41598-022-25047-y
----------------------------------------
Fatigue level 
from 
"Physiological metrics: capabilities to measure features relevant to the fatigue estimation, namely electromyography (EMG), electrocardiogram (ECG), bioimpedance, HR, HR variability (HRV), interval RR, peak to peak interval (PPI), skin temperature (ST), galvanic skin response (GSR) / electrodermal activity (EDA), blood pressure, oxygen saturation, volume of oxygen consumed per minute (V02 max), Pulse Plethysmogram (PPG)."
(from
On-boarded sensors: presence of specific sensors, including HR meter, SpO2 sensor, pedometer, accelerometer, gyroscope, magnetometer, barometer, GPS, altimeter, thermometer, microphone, compass, ambient light sensor, optical sensor, NFC.)

A methodology to select wearable devices for Industry 5.0 applications
https://doi.org/10.1109/ETFA52439.2022.9921627
----------------------------------------
Ergonomics (OWAS, NIOSH, OCRA)
from
Motion Data**

Digital Twin for Monitoring Ergonomics during Manufacturing Production
https://doi.org/10.3390/app10217758
----------------------------------------
Fatigue
from
Heart Rate and Accelerations

A data-driven approach to modeling physical fatigue in the workplace using wearable sensors
https://doi.org/10.1016/j.apergo.2017.02.001
----------------------------------------

from
HRV

Wearable Devices for the Assessment of Cognitive Effort for Human–Robot Interaction
https://doi.org/10.1109/JSEN.2020.3001635
----------------------------------------

----------------------------------------

----------------------------------------

----------------------------------------

----------------------------------------

----------------------------------------

----------------------------------------

----------------------------------------

